Balancing Information Exposure in Social Networks

Social media has brought a revolution on how people are consuming news. Beyond the undoubtedly large number of advantages brought by social-media platforms, a point of criticism has been the creation of echo chambers and filter bubbles, caused by social homophily and algorithmic personalization. In this paper we address the problem of balancing the information exposure in a social network. We assume that two opposing campaigns (or viewpoints) are present in the network, and that network nodes have different preferences towards these campaigns. Our goal is to find two sets of nodes to employ in the respective campaigns, so that the overall information exposure for the two campaigns is balanced. We formally define the problem, characterize its hardness, develop approximation algorithms, and present experimental evaluation results. Our model is inspired by the literature on influence maximization, but we offer significant novelties. First, balance of information exposure is modeled by a symmetric difference function, which is neither monotone nor submodular, and thus, not amenable to existing approaches. Second, while previous papers consider a setting with selfish agents and provide bounds on best response strategies (i.e., move of the last player), we consider a setting with a centralized agent and provide bounds for a global objective function.

==> heterogeneous_experimental_data_abortion.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 2702.2 2509.34 2633.05 2566.12 4204.59 3098.8
10 2323.09 1877.73 2303.21 1886.14 4200.02 3567.11
15 2270.16 1602.24 2083.19 1624.48 4246.16 3436.39
20 2123.58 1436.09 1964.59 1463.15 4253.22 3414.31
25 2099.96 1312.0 1854.86 1330.72 4220.43 3380.97
30 1984.46 1217.03 1797.15 1250.25 4316.32 3345.47
35 1894.11 1132.37 1726.86 1156.03 4274.3 3214.99
40 1804.45 1069.01 1680.82 1096.23 4260.42 3204.54
45 1740.68 1007.33 1618.87 1031.5 4256.1 3182.08
50 1679.45 956.334 1597.79 983.534 4298.24 3172.66


==> heterogeneous_experimental_data_baseline.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree Intersection Borodin Union
20 2123.58 1436.09 1964.59 1463.15 4253.22 3414.31 1571.18 1447.71 1655.58
20 24.148 17.907 27.651 21.003 87.341 54.131 31.85 17.765 27.77
20 4567.64 3411.81 3577.07 3549.56 7449.35 5197.06 3651.23 3420.7 3825.36
20 526.425 421.411 444.714 402.316 631.543 1189.65 839.119 865.126 1048.09
20 2022.34 1768.56 1808.18 1752.73 4032.14 3315.57 1998.25 1828.9 1846.75
20 529.78 515.347 460.315 625.546 5988.16 1474.33 1030.64 516.587 685.089


==> heterogeneous_experimental_data_brexit.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 54.337 36.251 45.398 38.712 71.488 57.809
10 38.121 28.487 37.499 29.536 77.9 54.816
15 33.97 22.634 32.196 23.945 82.046 54.658
20 24.148 17.907 27.651 21.003 87.341 54.131
25 21.499 13.772 23.953 16.703 94.827 52.977
30 19.65 11.383 21.035 12.49 100.744 53.075
35 16.051 8.582 18.586 9.817 102.35 52.823
40 11.099 6.927 16.692 7.724 112.495 50.506
45 10.143 5.297 15.538 6.472 115.0 48.715
50 7.287 4.125 14.187 4.92 116.339 50.349


==> heterogeneous_experimental_data_fracking.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 5452.1 5216.58 5201.01 5329.64 7366.44 6033.95
10 4989.67 4347.47 4330.38 4459.81 7366.95 5619.64
15 4725.21 3764.69 3898.08 3897.91 7383.82 5396.87
20 4567.64 3411.81 3577.07 3549.56 7449.35 5197.06
25 4099.88 3070.74 3355.38 3213.53 7431.48 5019.37
30 4020.13 2852.75 3186.71 2957.1 7436.86 5106.51
35 3787.74 2677.41 3046.37 2772.29 7442.21 4993.78
40 3710.91 2540.34 2919.96 2624.55 7480.13 4946.34
45 3558.76 2413.96 2838.81 2492.75 7391.47 4912.98
50 3553.09 2299.73 2752.17 2397.28 7410.55 4740.43


==> heterogeneous_experimental_data_iphone_samsung.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 682.868 520.893 555.495 500.27 603.528 923.425
10 652.559 479.181 525.031 455.912 617.83 1127.53
15 580.253 430.904 479.762 429.116 615.176 1145.21
20 526.425 421.411 444.714 402.316 631.543 1189.65
25 488.16 394.024 421.338 389.325 640.316 1317.47
30 468.601 374.613 411.011 372.162 1349.54 1306.06
35 431.748 357.409 388.409 338.516 674.4 1230.71
40 404.233 344.343 389.909 320.187 1370.52 1228.77
45 396.708 326.16 353.311 312.024 674.636 1246.76
50 358.95 295.392 333.228 311.71 1152.77 1224.12


==> heterogeneous_experimental_data_obamacare.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 2648.8 2504.86 2459.53 2538.91 4013.43 3700.74
10 2212.52 2159.67 2144.33 2148.31 4011.99 3540.54
15 2099.39 1912.82 1933.47 1923.07 4023.43 3456.77
20 2022.34 1768.56 1808.18 1752.73 4032.14 3315.57
25 1988.04 1628.81 1714.81 1636.63 4027.29 3274.07
30 1968.89 1531.91 1640.79 1533.43 4059.18 3275.37
35 1853.64 1440.12 1579.76 1446.19 4048.75 3243.1
40 1800.57 1364.03 1529.66 1379.24 4067.34 3217.03
45 1757.53 1297.08 1490.06 1302.61 4069.11 3202.37
50 1677.2 1235.23 1456.24 1238.96 4077.53 3199.4


==> heterogeneous_experimental_data_uselections.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 1201.72 1262.17 1201.72 1934.8 6615.0 2081.77
10 749.368 826.952 735.68 1102.24 6413.12 1734.18
15 612.691 615.811 557.859 794.332 5993.01 1625.02
20 529.78 515.347 460.315 625.546 5988.16 1474.33
25 468.415 432.468 395.15 519.943 6492.62 1377.23
30 429.557 385.335 343.16 453.237 6282.39 1379.14
35 401.024 330.818 309.552 400.909 5830.92 1341.74
40 379.047 298.987 280.176 361.224 5832.28 1307.71
45 359.424 267.95 252.804 327.012 6119.34 1294.23
50 292.91 248.58 231.549 304.155 5836.37 1299.18


==> homogeneous_experimental_data_abortion.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 891.64 515.04 563.428 515.04 1227.29 1678.69
10 797.75 320.804 343.405 350.371 1240.08 2324.43
15 696.81 216.025 224.376 279.271 1294.93 2330.08
20 652.71 144.898 142.767 179.466 1279.1 2368.61
25 613.35 92.589 87.09 118.323 1287.74 2371.57
30 572.22 58.63 46.037 80.292 1266.72 2379.12
35 557.77 33.432 24.59 57.562 1276.48 2263.4
40 507.69 19.567 15.945 31.418 1260.83 2270.69
45 433.69 10.797 9.285 22.208 1344.66 2260.43
50 355.77 5.497 4.02 12.349 1299.26 2270.48


==> homogeneous_experimental_data_baseline.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree Intersection Borodin Union
20 652.71 144.898 142.767 179.466 1279.1 2368.61 446.462 185.569 444.766
20 5.275 1.232 1.276 1.373 34.283 28.85 9.643 1.615 9.374
20 701.214 275.143 260.42 271.025 2960.72 2529.57 1423.87 269.404 781.994
20 46.839 14.624 14.294 15.709 759.629 895.353 79.854 19.893 80.279
20 299.535 97.319 93.978 89.667 2484.33 2253.05 1314.83 95.062 360.103
20 1197.14 64.87 160.988 144.813 5325.13 1979.79 128.586 103.318 104.911


==> homogeneous_experimental_data_brexit.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 14.227 8.684 8.583 8.207 18.874 25.198
10 8.308 4.493 4.523 3.952 22.901 26.332
15 6.882 2.147 2.503 2.814 29.624 29.366
20 5.275 1.232 1.276 1.373 34.283 28.85
25 4.85 0.704 0.745 0.86 39.292 28.115
30 4.706 0.409 0.352 0.522 42.63 29.034
35 4.497 0.138 0.126 0.267 50.495 28.652
40 4.302 0.086 0.024 0.203 58.653 28.601
45 4.078 0.036 0.001 0.047 61.297 28.266
50 3.491 0.0 0.0 0.032 66.117 29.138


==> homogeneous_experimental_data_fracking.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 1362.04 945.761 929.452 990.315 2970.06 2890.64
10 1006.93 626.498 559.122 599.12 2998.93 3066.6
15 809.664 377.777 374.716 384.417 2838.58 2931.47
20 701.214 275.143 260.42 271.025 2960.72 2529.57
25 614.219 179.457 176.876 181.856 2973.99 2543.45
30 567.715 135.368 128.982 132.048 2852.42 2669.52
35 529.433 93.86 91.208 91.375 2859.52 2706.88
40 509.67 70.833 70.363 71.322 2911.12 2688.18
45 488.259 50.666 48.212 50.666 2868.64 2720.48
50 475.113 35.814 34.8 37.009 2818.94 2680.48


==> homogeneous_experimental_data_iphone_samsung.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 91.947 51.704 51.947 58.48 226.547 689.598
10 64.858 34.564 29.485 40.219 676.198 859.39
15 57.168 20.768 18.572 21.438 755.377 870.333
20 46.839 14.624 14.294 15.709 759.629 895.353
25 35.012 9.787 9.515 10.662 696.702 532.774
30 27.479 7.351 3.549 7.706 257.889 573.682
35 24.448 2.286 0.554 3.684 275.749 571.286
40 20.138 0.287 0.045 1.44 275.642 566.316
45 16.97 0.0 0.0 0.643 794.988 572.824
50 15.417 0.0 0.0 0.287 803.036 601.351


==> homogeneous_experimental_data_obamacare.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 490.626 428.042 385.636 390.626 2495.82 2421.04
10 419.334 244.419 221.853 219.369 2507.68 2341.77
15 345.352 152.564 144.18 138.349 2522.16 2338.28
20 299.535 97.319 93.978 89.667 2484.33 2253.05
25 222.332 61.566 62.238 60.651 2533.7 2262.17
30 150.192 39.768 39.386 39.76 2538.09 2244.41
35 137.033 25.064 23.588 25.064 2486.16 2244.94
40 102.051 14.533 12.678 15.621 2558.15 2241.15
45 88.003 8.34 6.959 9.106 2542.87 2223.9
50 78.926 3.769 2.113 4.659 2556.96 2243.96


==> homogeneous_experimental_data_uselections.txt <==
num_seeds Cover Hedge Greedy Common Random HighDegree
5 2208.45 554.426 1580.19 1637.48 5110.51 2806.5
10 1664.59 198.623 734.617 423.667 4397.14 2297.49
15 1236.56 113.645 339.204 110.182 4277.98 2079.7
20 1197.14 64.87 160.988 144.813 5325.13 1979.79
25 982.85 38.196 65.196 51.455 4618.61 1865.36
30 858.09 21.171 28.302 36.592 4740.44 1847.08
35 784.94 14.012 23.404 22.361 4447.44 1823.18
40 656.69 5.038 18.217 15.577 4880.53 1713.87
45 513.63 0.51 13.456 22.445 4046.99 1686.44
50 452.01 0.0 9.401 6.293 4383.91 1673.2


==> time_experimental_data_comparison.txt <==
num_seeds Het-Cover Het-Hedge Het-Greedy Het-Common Hom-Cover Hom-Greedy Hom-Hedge Hom-Common edges
20 703.867996 631.931932 699.193706 474.940023 484.949277 468.506776 486.595027 342.989858 671144
20 40.145897 47.456786 48.178676 29.148267 28.600652 34.870699 28.029219 29.817987 48830
20 1139.216813 1102.439403 1175.934231 624.965907 843.644746 800.715273 804.334722 752.694573 1377085
20 273.05049 266.097547 249.411084 153.869841 400.016188 491.009356 441.617864 313.523337 49248 
20 1139.397785 1135.220421 1189.221211 781.192405 826.526349 783.015963 782.508041 738.751693 1511670
20 493.007051 557.478452 482.314677 301.349889 570.199316 612.34091 525.787259 323.780778 921368

